An IGA Framework for PDE-Based Planar Parameterization on Convex Multipatch Domains

The first step towards applying isogeometric analysis techniques to solve PDE problems on a given domain consists in generating an analysis-suitable mapping operator between parametric and physical domains with one or several patches from no more than a description of the boundary contours of the physical domain. A subclass of the multitude of the available parameterization algorithms are those based on the principles of Elliptic Grid Generation (EGG) which, in their most basic form, attempt to approximate a mapping operator whose inverse is composed of harmonic functions. The main challenge lies in finding a formulation of the problem that is suitable for a computational approach and a common strategy is to approximate the mapping operator by means of solving a PDE-problem. PDE-based EGG is well-established in classical meshing and first generalization attempts to spline-based descriptions (as is mandatory in IgA) have been made. Unfortunately, all of the practically viable PDE-based approaches impose certain requirements on the employed spline-basis, in particular global $C^{\geq 1}$-continuity. This paper discusses a PDE-based EGG-algorithm for the generation of planar parameterizations with arbitrary continuity properties (where arbitrary stands for spline bases with global $C^{\geq 0}$-continuity). A major use case of the proposed algorithm is that of multi-patch parameterization, made possible by the support of $C^{\geq 0}$-continuities. This paper proposes a specially-taylored solution algorithm that exploits many characteristics of the PDE-problem and is suitable for large-scale applications. It is discussed for the single-patch case before generalizing its concepts to multipatch settings. This paper is concluded with three numerical experiments and a discussion of the results.

==> reviewers.txt <==
Dear reviewers,

First of all, I would like to thank you for your feedback and for your kind words about the paper.

I have read your feedback carefully and I have found it to be very helpful.
As such, I have made appropriate changes to the paper that will hopefully address the issues outlined
in the review and help improve the quality of the paper.

Attached, you find two files containing responses to the individual statements made by the two reviewers
as well as a .pdf of the revised version as will as the source files.

I hope the changes are to your satisfaction.

